CRQBench: A Benchmark of Code Reasoning Questions

Large Language Models have demonstrated exceptional proficiency on coding tasks, but it is challenging to precisely evaluate their code reasoning ability. Existing benchmarks are insufficient as they are unrealistic and conflate semantic reasoning ability with performance on software engineering tasks. We introduce CRQBench, a benchmark of 100 C++ code reasoning questions and answers derived from contextualized code review comments. To curate CRQBench, we use an LLM assistant alongside human inspection, reducing manual effort. We conduct an evaluation of GPT-4 on CRQBench and find that it produces correct responses grounded in the given context for 65 of the 100 questions.

==> gpt-outputs/13_a.txt <==
No. WI_IsFlagSet checks if SWP_NOMVE is set in lpwpos->flags. WI_IsFlagClear checks if SWP_NOMVE is not set in lpwpos->flags. So, checking the inverse of WI_isFlagSet is the same as checking WI_IsFlagClear.

==> gpt-outputs/13_code.txt <==
[[nodiscard]] LRESULT IslandWindow::MessageHandler(UINT const message, WPARAM const wparam, LPARAM const lparam) noexcept
{
    switch (message)
    {
    case WM_HOTKEY:
    {
        _HotkeyPressedHandlers(static_cast<long>(wparam));
        return 0;
    }
    case WM_GETMINMAXINFO:
    {
        _OnGetMinMaxInfo(wparam, lparam);
        return 0;
    }
    case WM_CREATE:
    {
        _HandleCreateWindow(wparam, lparam);
        return 0;
    }
    case WM_SETFOCUS:
    {
        if (_interopWindowHandle != nullptr)
        {
            // send focus to the child window
            SetFocus(_interopWindowHandle);
            return 0;
        }
        break;
    }
    case WM_ACTIVATE:
    {
        // wparam = 0 indicates the window was deactivated
        if (LOWORD(wparam) != 0)
        {
            _WindowActivatedHandlers();
        }
        break;
    }

    case WM_NCLBUTTONDOWN:
    case WM_NCLBUTTONUP:
    case WM_NCMBUTTONDOWN:
    case WM_NCMBUTTONUP:
    case WM_NCRBUTTONDOWN:
    case WM_NCRBUTTONUP:
    case WM_NCXBUTTONDOWN:
    case WM_NCXBUTTONUP:
    {
        // If we clicked in the titlebar, raise an event so the app host can
        // dispatch an appropriate event.
        _DragRegionClickedHandlers();
        break;
    }
    case WM_MENUCHAR:
    {
        // GH#891: return this LRESULT here to prevent the app from making a
        // bell when alt+key is pressed. A menu is active and the user presses a
        // key that does not correspond to any mnemonic or accelerator key,
        return MAKELRESULT(0, MNC_CLOSE);
    }
    case WM_SIZING:
    {
        return _OnSizing(wparam, lparam);
    }
    case WM_SIZE:
    {
        if (wparam == SIZE_MINIMIZED && _isQuakeWindow)
        {
            _NotifyWindowHiddenHandlers();
            ShowWindow(GetHandle(), SW_HIDE);
            return 0;
        }
        break;
    }
    case WM_MOVING:
    {
        return _OnMoving(wparam, lparam);
    }
    case WM_CLOSE:
    {
        // If the user wants to close the app by clicking 'X' button,
        // we hand off the close experience to the app layer. If all the tabs
        // are closed, the window will be closed as well.
        _windowCloseButtonClickedHandler();
        return 0;
    }
    case WM_MOUSEWHEEL:
        try
        {
            // This whole handler is a hack for GH#979.
            //
            // On some laptops, their trackpads won't scroll inactive windows
            // _ever_. With our entire window just being one giant XAML Island, the
            // touchpad driver thinks our entire window is inactive, and won't
            // scroll the XAML island. On those types of laptops, we'll get a
            // WM_MOUSEWHEEL here, in our root window, when the trackpad scrolls.
            // We're going to take that message and manually plumb it through to our
            // TermControl's, or anything else that implements IMouseWheelListener.

            // https://msdn.microsoft.com/en-us/library/windows/desktop/ms645617(v=vs.85).aspx
            // Important! Do not use the LOWORD or HIWORD macros to extract the x-
            // and y- coordinates of the cursor position because these macros return
            // incorrect results on systems with multiple monitors. Systems with
            // multiple monitors can have negative x- and y- coordinates, and LOWORD
            // and HIWORD treat the coordinates as unsigned quantities.
            const til::point eventPoint{ GET_X_LPARAM(lparam), GET_Y_LPARAM(lparam) };
            // This mouse event is relative to the display origin, not the window. Convert here.
            const til::rectangle windowRect{ GetWindowRect() };
            const auto origin = windowRect.origin();
            const auto relative = eventPoint - origin;
            // Convert to logical scaling before raising the event.
            const auto real = relative / GetCurrentDpiScale();

            const short wheelDelta = static_cast<short>(HIWORD(wparam));

            // Raise an event, so any listeners can handle the mouse wheel event manually.
            _MouseScrolledHandlers(real, wheelDelta);
            return 0;
        }
        CATCH_LOG();
    case WM_THEMECHANGED:
        UpdateWindowIconForActiveMetrics(_window.get());
        return 0;
    case WM_WINDOWPOSCHANGING:
    {
        // GH#10274 - if the quake window gets moved to another monitor via aero
        // snap (win+shift+arrows), then re-adjust the size for the new monitor.
        if (IsQuakeWindow())
        {
            // Retrieve the suggested dimensions and make a rect and size.
            LPWINDOWPOS lpwpos = (LPWINDOWPOS)lparam;

            // We only need to apply restrictions if the position is changing.
            // The SWP_ flags are confusing to read. This is
            // "if we're not NOT moving the window"
            if (!WI_IsFlagSet(lpwpos->flags, SWP_NOMOVE))
            {
                // Figure out the suggested dimensions and position.
                RECT rcSuggested;
                rcSuggested.left = lpwpos->x;
                rcSuggested.top = lpwpos->y;
                rcSuggested.right = rcSuggested.left + lpwpos->cx;
                rcSuggested.bottom = rcSuggested.top + lpwpos->cy;

                // Find the bounds of the current monitor, and the monitor that
                // we're suggested to be on.

                RECT windowRect = GetWindowRect();
                HMONITOR current = MonitorFromRect(&windowRect, MONITOR_DEFAULTTONEAREST);
                MONITORINFO currentInfo;
                currentInfo.cbSize = sizeof(MONITORINFO);
                GetMonitorInfo(current, &currentInfo);

                HMONITOR proposed = MonitorFromRect(&rcSuggested, MONITOR_DEFAULTTONEAREST);
                MONITORINFO proposedInfo;
                proposedInfo.cbSize = sizeof(MONITORINFO);
                GetMonitorInfo(proposed, &proposedInfo);

                // If the monitor changed...
                if (til::rectangle{ proposedInfo.rcMonitor } !=
                    til::rectangle{ currentInfo.rcMonitor })
                {
                    til::rectangle newWindowRect{ _getQuakeModeSize(proposed) };

                    // Inform User32 that we want to be placed at the position
                    // and dimensions that _getQuakeModeSize returned. When we
                    // snap across monitor boundaries, this will re-evaluate our
                    // size for the new monitor.
                    lpwpos->x = newWindowRect.left<int>();
                    lpwpos->y = newWindowRect.top<int>();
                    lpwpos->cx = newWindowRect.width<int>();
                    lpwpos->cy = newWindowRect.height<int>();

                    return 0;
                }
            }
        }
    }
    case CM_NOTIFY_FROM_TRAY:
    {
        switch (LOWORD(lparam))
        {
        case NIN_SELECT:
        case NIN_KEYSELECT:
        {
            _NotifyTrayIconPressedHandlers();
            return 0;
        }
        }
        break;
    }
    }

    // TODO: handle messages here...
    return base_type::MessageHandler(message, wparam, lparam);
}

==> gpt-outputs/13_pred.txt <==
Yes. WI_IsFlagSet and WI_IsFlagClear are (presumably, given they are not defined in the given code) utility methods for bit flag checking in the code.

WI_IsFlagSet checks whether a particular bit (or bits) is set in a value. If the bit is set, it means that the corresponding feature or property is enabled or true.

WI_IsFlagClear, on the other hand, checks whether a particular bit (or bits) is not set in a value. If the bit is not set, it means that the corresponding feature or property is disabled or false.

So the difference between them is that they check for opposite things:

- WI_IsFlagSet -> Checks if the bit(s) is/are set (1).
- WI_IsFlagClear -> Checks if the bit(s) is/are not set (0).

Which to use depends on what you are trying to check in your code.

==> gpt-outputs/13_q.txt <==
Is there a difference between using !WI_IsFlagSet and WI_IsFlagClear?
